Robotic Nanoparticle Synthesis via Solution-based Processes

We present a screw geometry-based manipulation planning framework for the robotic automation of solution-based synthesis, exemplified through the preparation of gold and magnetite nanoparticles. The synthesis protocols are inherently long-horizon, multi-step tasks, requiring skills such as pick-and-place, pouring, turning a knob, and periodic visual inspection to detect reaction completion. A central challenge is that some skills, notably pouring, transferring containers with solutions, and turning a knob, impose geometric and kinematic constraints on the end-effector motion. To address this, we use a programming by demonstration paradigm where the constraints can be extracted from a single demonstration. This combination of screw-based motion representation and demonstration-driven specification enables domain experts, such as chemists, to readily adapt and reprogram the system for new experimental protocols and laboratory setups without requiring expertise in robotics or motion planning. We extract sequences of constant screws from demonstrations, which compactly encode the motion constraints while remaining coordinate-invariant. This representation enables robust generalization across variations in grasp placement and allows parameterized reuse of a skill learned from a single example. By composing these screw-parameterized primitives according to the synthesis protocol, the robot autonomously generates motion plans that execute the complete experiment over repeated runs. Our results highlight that screw-theoretic planning, combined with programming by demonstration, provides a rigorous and generalizable foundation for long-horizon laboratory automation, thereby enabling fundamental kinematics to have a translational impact on the use of robots in developing scalable solution-based synthesis protocols.

==> figures/data/magnetite_run_3_particle_size.csv <==
Length
33.36
36.764
33.632
50.208
44.247
56.289
51.403
34.928
40.552
38.672
50.473
63.063
66.245
39.609
55.909
33.473
40.557
37.535
48.166
110.699
29.859
26.722
24.578
35.82
29.964
30.743
47.79
37.113
47.555
28.091
26.631
22.062
27.364
38.372
53.289
47.6
52.389
38.0
51.817
46.265
52.874
42.43
21.781
30.109
47.154
49.374
61.973
27.834
38.825
39.273
36.036
55.317
34.8
38.833
41.013


==> figures/data/magnetite_run_3_particle_size_density.csv <==
x,density
21.781,0.010695930328280997
22.227824120603014,0.011387369758857164
22.67464824120603,0.012092673343501378
23.121472361809044,0.012809893292286411
23.56829648241206,0.013537029848570973
24.015120603015074,0.01427204899137202
24.46194472361809,0.01501289816909724
24.908768844221104,0.015757519507361088
25.35559296482412,0.016503860048215642
25.802417085427134,0.017249878723468864
26.24924120603015,0.017993549936167145
26.696065326633164,0.01873286381516965
27.14288944723618,0.01946582340963124
27.589713567839198,0.020190439293220935
28.03653768844221,0.020904722241018216
28.483361809045228,0.021606674813672757
28.93018592964824,0.022294282822070906
29.377010050251258,0.022965507740675416
29.82383417085427,0.0236182811796253
30.270658291457288,0.02425050250752384
30.7174824120603,0.02486004063434006
31.164306532663318,0.025444740816078736
31.61113065326633,0.02600243713258995
32.05795477386935,0.026530971023678424
32.504778894472366,0.027028215956870195
32.95160301507538,0.02749210795655842
33.39842713567839,0.027920681365400473
33.84525125628141,0.02831210885346879
34.292075376884426,0.028664744358572455
34.73889949748744,0.028977167352175544
35.18572361809045,0.02924822659809535
35.63254773869347,0.029477081421995274
36.07937185929649,0.029663238451512138
36.5261959798995,0.02980658182825109
36.97302010050251,0.0299073950373633
37.41984422110553,0.02996637274601892
37.86666834170855,0.029984621381215954
38.31349246231156,0.029963647597028752
38.76031658291457,0.02990533426374517
39.20714070351759,0.029811904134499058
39.65396482412061,0.029685871884198998
40.10078894472362,0.029529985744418792
40.54761306532663,0.029347160449913996
40.99443718592965,0.02914040364232853
41.44126130653267,0.028912738221929652
41.88808542713568,0.028667123380309516
42.33490954773869,0.02840637717239219
42.78173366834171,0.028133103487049876
43.22855778894473,0.02784962615064752
43.67538190954774,0.027557932651693488
44.12220603015076,0.0272596296182985
44.569030150753775,0.02695591172958273
45.01585427135679,0.026647545218294422
45.4626783919598,0.026334866548875215
45.90950251256282,0.026017796259283636
46.356326633165835,0.025695867363044786
46.80315075376885,0.0253682671465404
47.24997487437186,0.025033890689840212
47.69679899497488,0.024691404008632303
48.143623115577896,0.0243393143772123
48.59044723618091,0.023976045160449475
49.03727135678392,0.023600012363400858
49.48409547738694,0.023209700102710614
49.930919597989956,0.022803732310850422
50.37774371859297,0.022380938194571244
50.82456783919598,0.021940409270394368
51.271391959799,0.021481546176882974
51.718216080402016,0.02100409389757002
52.16504020100503,0.020508164499929808
52.61186432160804,0.019994246984180737
53.05868844221106,0.01946320432077263
53.505512562814076,0.01891625821804988
53.95233668341709,0.018354962584546674
54.399160804020106,0.017781167018894015
54.84598492462312,0.017196971962553986
55.292809045226136,0.01660467737794395
55.73963316582915,0.016006726961766093
56.186457286432166,0.015405649968721123
56.63328140703518,0.014804002705759267
57.080105527638196,0.014204311666150701
57.52692964824121,0.013609020113210205
57.973753768844226,0.013020439705030444
58.42057788944724,0.012440708485430486
58.867402010050256,0.011871756265143408
59.31422613065327,0.011315278094420003
59.761050251256286,0.010772716197261745
60.2078743718593,0.010245250411606968
60.654698492462316,0.009733796871313543
61.10152261306533,0.009239014385740549
61.548346733668346,0.008761317730467557
61.99517085427136,0.008300896865557267
62.441994974874376,0.007857740950911647
62.88881909547739,0.007431665934527467
63.335643216080406,0.007022344449328578
63.78246733668342,0.006629336766001411
64.22929145728644,0.006252121609088266
64.67611557788945,0.005890125745904263
65.12293969849247,0.005542751395580176
65.56976381909548,0.005209400670565339
66.0165879396985,0.004889496446463123
66.46341206030152,0.004582499249111482
66.91023618090452,0.004287919941548366
67.35706030150754,0.004005328179695409
67.80388442211056,0.003734356776957561
68.25070854271357,0.00347470226837745
68.6975326633166,0.003226122089816182
69.1443567839196,0.002988428883687355
69.59118090452262,0.002761482508440145
70.03800502512564,0.0025451803641722446
70.48482914572864,0.0023394466527488725
70.93165326633167,0.002144221170121045
71.37847738693468,0.0019594481846757134
71.82530150753769,0.001785065892641611
72.27212562814071,0.0016209968645119594
72.71894974874373,0.0014671398100058039
73.16577386934674,0.0013233628980871919
73.61259798994976,0.001189498777513215
74.05942211055276,0.0010653413563201637
74.50624623115579,0.0009506443189850894
74.9530703517588,0.0008451212903938447
75.39989447236181,0.0007484474981044536
75.84671859296483,0.0006602627398372478
76.29354271356785,0.0005801754320264382
76.74036683417086,0.0005077674973382592
77.18719095477388,0.00044259984343121973
77.63401507537688,0.00038421819057852326
78.0808391959799,0.0003321590204323711
78.52766331658292,0.0002859554403175057
78.97448743718593,0.0002451427850404604
79.42131155778895,0.00020926380935582366
79.86813567839197,0.0001778733571155247
80.31495979899498,0.0001505424261012515
80.761783919598,0.00012686157920001616
81.20860804020101,0.00010644368179479942
81.65543216080403,8.892597115620162e-05
82.10225628140705,7.397148566742822e-05
82.54908040201005,6.126989958687767e-05
82.99590452261307,5.0537822677897215e-05
83.44272864321609,4.1518633540041125e-05
83.8895527638191,3.3981921144042064e-05
84.33637688442212,2.7722611303002918e-05
84.78320100502513,2.255985407834945e-05
85.23002512562815,1.8335744930494524e-05
85.67684924623117,1.4913947293356647e-05
86.12367336683417,1.217827766662748e-05
86.5704974874372,1.003130672200819e-05
87.01732160804022,8.393021691352654e-06
87.46414572864322,7.199586759236751e-06
87.91096984924624,6.402229562983544e-06
88.35779396984924,5.966273385263914e-06
88.80461809045227,5.870326323814811e-06
89.25144221105529,6.105630706333927e-06
89.69826633165829,6.675568317356903e-06
90.14509045226131,7.595309628307677e-06
90.59191457286434,8.891588176948473e-06
91.03873869346734,1.0602574542697148e-05
91.48556281407036,1.2777818047343816e-05
91.93238693467336,1.5478218448601388e-05
92.37921105527639,1.8775984601360708e-05
92.82603517587941,2.2754532500402726e-05
93.27285929648241,2.7508271498063457e-05
93.71968341708543,3.3142225063215496e-05
94.16650753768846,3.9771431499602165e-05
94.61333165829146,4.752007087643158e-05
95.06015577889448,5.6520267346050945e-05
95.50697989949751,6.691052131236996e-05
95.9538040201005,7.883373379885357e-05
96.40062814070353,9.243479599686062e-05
96.84745226130653,0.00010785773039722825
97.29427638190955,0.00012524238602993216
97.74110050251258,0.00014472070891188846
98.18792462311558,0.00016641262941318016
98.6347487437186,0.00019042163029903172
99.08157286432163,0.00021683008191441657
99.52839698492463,0.00024569445341451874
99.97522110552765,0.00027704053003798414
100.42204522613065,0.00031085878500927423
100.86886934673367,0.00034710006953995716
101.3156934673367,0.0003856717943979905
101.7625175879397,0.0004264347805450985
102.20934170854272,0.0004692009534882819
102.65616582914575,0.0005137320455770736
103.10298994974875,0.0005597394521357929
103.54981407035177,0.0006068853610458597
103.99663819095477,0.0006547852415873289
104.4434623115578,0.0007030117378339208
104.89028643216082,0.0007510999659123631
105.33711055276382,0.000798554164613169
105.78393467336684,0.0008448555971340533
106.23075879396987,0.0008894715503556742
106.67758291457287,0.0009318652293443653
107.12440703517589,0.0009715063011248397
107.57123115577892,0.0010078818054412
108.01805527638192,0.0010405071232650533
108.46487939698494,0.0010689366778935065
108.91170351758794,0.0010927740398157895
109.35852763819096,0.001111681115767348
109.80535175879399,0.0011253861245715036
110.25217587939699,0.0011336900968912046
110.699,0.001136471681652201


==> figures/data/magnetite_run_3_titration.csv <==
calculated_volume_ul,remaining_beaker_vol_ml,total_dispensed_ml,measured_pH,pH_first_derivative
541.8,249.4582,0.5418,3.273,0.0922376488682716
542.07799758,248.91612200242,1.08387799758,3.323,0.142931686621619
542.356137800558,248.373765864619,1.62623413538056,3.428,0.246085090694624
542.634420734864,247.831131443884,2.16886855611542,3.59,0.338999517683138
542.912846456143,247.288218597428,2.71178140257156,3.796,0.38946537178504
543.19141503766,246.745027182391,3.25497281760922,4.013,0.453683121313444
543.470126552715,246.201557055838,3.79844294416194,4.289,0.479204234312048
543.748981074649,245.657808074763,4.34219192523659,4.534,0.408171910629028
544.027978676839,245.113780096086,4.88621990391343,4.733,0.324348631789206
544.307119432698,244.569472976654,5.43052702334613,4.887,0.288366119745689
544.586403415679,244.024886573238,5.9751134267618,5.047,0.249666751311009
544.865830699271,243.480020742539,6.51997925746108,5.159,0.201832782571402
545.145401357003,242.934875341182,7.06512465881808,5.267,0.200812324028982
545.42511546244,242.389450225719,7.61054977428052,5.378,0.180546757959447
545.704973089183,241.84374525263,8.1562547473697,5.464,0.167630012931628
545.984974310875,241.297760278319,8.70223972168058,5.561,0.185854870789952
546.265119201194,240.751495159118,9.24850484088177,5.667,0.163797836470017
546.545407833857,240.204949751284,9.79505024871563,5.74,0.145421786309001
546.825840282616,239.658123911002,10.3418760889982,5.826,0.155402675921766
547.106416621265,239.11101749438,10.8889825056195,5.91,0.13613602338489
547.387136923633,238.563630357457,11.4363696425431,5.975,0.12510785550652
547.668001263589,238.015962356193,11.9840376438067,6.047,0.133258244931403
547.949009715037,237.468013346478,12.5319866535218,6.121,0.133189905191048
548.230162351922,236.919783184126,13.0802168158737,6.193,0.129474433360905
548.511459248225,236.371271724878,13.6287282751219,6.263,0.116649495525508
548.792900477965,235.8224788244,14.1775211755999,6.321,0.0983725369009635
549.0744861152,235.273404338285,14.7265956617151,6.371,0.0974116981354928
549.356216234026,234.724048122051,15.2759518779491,6.428,0.103731201571372
549.638090908576,234.174410031142,15.8255899688577,6.485,0.11095365381801
549.920110213021,233.624489920929,16.3755100790707,6.55,0.0999888753800187
550.202274221571,233.074287646708,16.9257123532923,6.595,0.0844926959826167
550.484583008474,232.523803063699,17.4761969363007,6.643,0.0853574227017452
550.767036648016,231.973036027051,18.0269639729488,6.689,0.0853136482688182
551.04963521452,231.421986391837,18.5780136081633,6.737,0.0798271369476915
551.332378782349,230.870654013054,19.1293459869456,6.777,0.0761595532560205
551.615267425902,230.319038745629,19.6809612543715,6.821,0.0879010487556212
551.898301219618,229.767140444409,20.2328595555912,6.874,0.0851387749134421
552.181480237974,229.214958964171,20.7850410358291,6.915,0.0669897695024041
552.464804555484,228.662494159616,21.3375058403846,6.948,0.0642410059759232
552.748274246701,228.109745885369,21.8902541146313,6.986,0.0678254163590662
553.031889386217,227.556713995983,22.4432860040175,7.023,0.0695983831982231
553.315650048661,227.003398345934,22.9966016540662,7.063,0.0731763368456699
553.599556308701,226.449798789625,23.5502012103749,7.104,0.0659152232166699
553.883608241043,225.895915181384,24.1040848186159,7.136,0.0613689934699095
554.167805920432,225.341747375464,24.6582526245364,7.172,0.0658476330398312
554.45214942165,224.787295226042,25.212704773958,7.209,0.0640107443860705
554.736638819518,224.232558587223,25.7674414127775,7.243,0.0612746250357082
555.021274188896,223.677537313034,26.3224626869664,7.277,0.0603425658381798
555.306055604683,223.122231257429,26.8777687425711,7.31,0.0585112730819264
555.590983141813,222.566640274287,27.4333597257129,7.342,0.0629798252937171
555.876056875263,222.010764217412,27.9892357825882,7.38,0.0665445284558077
556.161276880046,221.454602940532,28.5453970594682,7.416,0.077295872558053
556.446643231213,220.898156297301,29.1018437026994,7.466,0.103307752608137
556.732156003855,220.341424141297,29.6585758587033,7.531,0.0835016856551496
557.017815273101,219.784406326024,30.2155936739764,7.559,0.0529470205574492
557.303621114117,219.227102704909,30.7728972950905,7.59,0.0645801771337623
557.589573602111,218.669513131307,31.3304868686926,7.631,0.0762013879618615
557.875672812326,218.111637458495,31.888362541505,7.675,0.141572292174227
558.161918820046,217.553475539675,32.446524460325,7.789,0.360913762909097
558.448311700593,216.995027227974,33.0049727720256,8.078,0.284644461594482
558.734851529326,216.436292376445,33.5637076235549,8.107,0.0662040500666646
559.021538381646,215.877270838063,34.1227291619366,8.152,0.113562195541068
559.30837233299,215.31796246573,34.6820375342696,8.234,0.405754301764179
559.595353458834,214.758367112272,35.2416328877284,8.606,0.642263720935109
559.882481834694,214.198484630437,35.8015153695631,8.953,0.556224056433267
560.169757536123,213.638314872901,36.3616851270992,9.229,0.498827915836508
560.457180638715,213.077857692262,36.9221423077379,9.512,0.66714119798317
560.7447512181,212.517112941044,37.482887058956,9.977,0.844196140406959
561.03246934995,211.956080471694,38.043919528306,10.459,0.714570317651514
561.320335109974,211.394760136584,38.6052398634159,10.779,0.45238847967927
561.608348573919,210.83315178801,39.1668482119899,10.967,0.3444577894875
561.896509817572,210.271255278193,39.7287447218074,11.166,0.31848229380617
562.184818916759,209.709070459276,40.2909295407242,11.325,0.246297075764585
562.473275947346,209.146597183329,40.8534028166715,11.443,0.16974229681969
562.761880985234,208.583835302344,41.4161646976568,11.516,0.151890299412853
563.050634106368,208.020784668237,41.9792153317632,11.614,0.147373445273146
563.339535386728,207.45744513285,42.5425548671499,11.682,0.1180157606995
563.628584902335,206.893816547948,43.1061834520522,11.747,0.105538897038851
563.917782729248,206.329898765219,43.6701012347815,11.801,0.0966205061799158
564.207128943566,205.765691636275,44.234308363725,11.856,0.092141095272925
564.496623621427,205.201195012654,44.7988049873465,11.905,0.0850097002362786
564.786266839007,204.636408745815,45.3635912541855,11.952,0.0787706590355659
565.076058672523,204.071332687142,45.928667312858,11.994,0.070768775314928
565.365999198227,203.505966687944,46.4940333120562,12.032,0.0672130974517212


==> figures/data/magnetite_run_3_xrd.csv <==
two_theta,intensity
10.0,186.0
10.02,178.0
10.04,193.0
10.06,194.0
10.08,203.0
10.1,183.0
10.12,206.0
10.14,187.0
10.16,179.0
10.18,201.0
10.2,201.0
10.22,175.0
10.24,188.0
10.26,176.0
10.28,180.0
10.3,176.0
10.32,171.0
10.34,197.0
10.36,202.0
10.38,197.0
10.4,186.0
10.42,193.0
10.44,184.0
10.46,174.0
10.48,168.0
10.5,195.0
10.52,188.0
10.54,195.0
10.56,188.0
10.58,192.0
10.6,215.0
10.62,196.0
10.64,174.0
10.66,175.0
10.68,183.0
10.7,196.0
10.72,205.0
10.74,192.0
10.76,204.0
10.78,202.0
10.8,218.0
10.82,229.0
10.84,217.0
10.86,197.0
10.88,188.0
10.9,219.0
10.92,199.0
10.94,204.0
10.96,185.0
10.98,203.0
11.0,216.0
11.02,211.0
11.04,201.0
11.06,204.0
11.08,194.0
11.1,195.0
11.12,201.0
11.14,207.0
11.16,198.0
11.18,212.0
11.2,208.0
11.22,224.0
11.24,206.0
11.26,218.0
11.28,211.0
11.3,188.0
11.32,199.0
11.34,205.0
11.36,219.0
11.38,212.0
11.4,206.0
11.42,206.0
11.44,213.0
11.46,226.0
11.48,231.0
11.5,238.0
11.52,228.0
11.54,202.0
11.56,244.0
11.58,213.0
11.6,216.0
11.62,217.0
11.64,246.0
11.66,216.0
11.68,230.0
11.7,202.0
11.72,225.0
11.74,243.0
11.76,224.0
11.78,230.0
11.8,225.0
11.82,188.0
11.84,229.0
11.86,231.0
11.88,253.0
11.9,229.0
11.92,218.0
11.94,240.0
11.96,237.0
11.98,276.0
12.0,254.0
12.02,230.0
12.04,248.0
12.06,256.0
12.08,271.0
12.1,259.0
12.12,230.0
12.14,241.0
12.16,229.0
12.18,239.0
12.2,246.0
12.22,233.0
12.24,221.0
12.26,234.0
12.28,246.0
12.3,238.0
12.32,249.0
12.34,240.0
12.36,237.0
12.38,232.0
12.4,266.0
12.42,238.0
12.44,257.0
12.46,263.0
12.48,253.0
12.5,245.0
12.52,241.0
12.54,282.0
12.56,260.0
12.58,279.0
12.6,268.0
12.62,265.0
12.64,275.0
12.66,251.0
12.68,259.0
12.7,233.0
12.72,244.0
12.74,265.0
12.76,246.0
12.78,279.0
12.8,259.0
12.82,252.0
12.84,275.0
12.86,283.0
12.88,259.0
12.9,263.0
12.92,308.0
12.94,272.0
12.96,269.0
12.98,253.0
13.0,276.0
13.02,282.0
13.04,291.0
13.06,250.0
13.08,268.0
13.1,264.0
13.12,296.0
13.14,277.0
13.16,277.0
13.18,287.0
13.2,280.0
13.22,284.0
13.24,273.0
13.26,281.0
13.28,283.0
13.3,267.0
13.32,253.0
13.34,271.0
13.36,297.0
13.38,292.0
13.4,304.0
13.42,283.0
13.44,295.0
13.46,290.0
13.48,290.0
13.5,278.0
13.52,309.0
13.54,288.0
13.56,313.0
13.58,305.0
13.6,295.0
13.62,284.0
13.64,299.0
13.66,317.0
13.68,299.0
13.7,319.0
13.72,315.0
13.74,295.0
13.76,295.0
13.78,316.0
13.8,332.0
13.82,299.0
13.84,305.0
13.86,308.0
13.88,297.0
13.9,324.0
13.92,322.0
13.94,325.0
13.96,338.0
13.98,318.0
14.0,340.0
14.02,326.0
14.04,302.0
14.06,310.0
14.08,327.0
14.1,322.0
14.12,345.0
14.14,327.0
14.16,337.0
14.18,336.0
14.2,358.0
14.22,348.0
14.24,321.0
14.26,336.0
14.28,315.0
14.3,307.0
14.32,347.0
14.34,343.0
14.36,329.0
14.38,345.0
14.4,376.0
14.42,361.0
14.44,342.0
14.46,367.0
14.48,334.0
14.5,321.0
14.52,350.0
14.54,325.0
14.56,327.0
14.58,316.0
14.6,367.0
14.62,398.0
14.64,377.0
14.66,342.0
14.68,370.0
14.7,372.0
14.72,337.0
14.74,351.0
14.76,377.0
14.78,377.0
14.8,380.0
14.82,374.0
14.84,373.0
14.86,368.0
14.88,371.0
14.9,357.0
14.92,371.0
14.94,375.0
14.96,362.0
14.98,339.0
15.0,368.0
15.02,390.0
15.04,374.0
15.06,375.0
15.08,400.0
15.1,397.0
15.12,381.0
15.14,387.0
15.16,388.0
15.18,359.0
15.2,397.0
15.22,409.0
15.24,415.0
15.26,396.0
15.28,420.0
15.3,418.0
15.32,386.0
15.34,389.0
15.36,401.0
15.38,406.0
15.4,386.0
15.42,396.0
15.44,434.0
15.46,383.0
15.48,412.0
15.5,415.0
15.52,404.0
15.54,385.0
15.56,422.0
15.58,422.0
15.6,373.0
15.62,386.0
15.64,390.0
15.66,416.0
15.68,406.0
15.7,427.0
15.72,436.0
15.74,441.0
15.76,409.0
15.78,404.0
15.8,451.0
15.82,426.0
15.84,436.0
15.86,431.0
15.88,428.0
15.9,436.0
15.92,422.0
15.94,419.0
15.96,421.0
15.98,426.0
16.0,427.0
16.02,447.0
16.04,413.0
16.06,464.0
16.08,451.0
16.1,429.0
16.12,433.0
16.14,440.0
16.16,471.0
16.18,475.0
16.2,449.0
16.22,468.0
16.24,443.0
16.26,463.0
16.28,440.0
16.3,465.0
16.32,448.0
16.34,441.0
16.36,440.0
16.38,466.0
16.4,476.0
16.42,449.0
16.44,490.0
16.46,484.0
16.48,476.0
16.5,471.0
16.52,506.0
16.54,472.0
16.56,481.0
16.58,525.0
16.6,461.0
16.62,458.0
16.64,482.0
16.66,514.0
16.68,475.0
16.7,482.0
16.72,489.0
16.74,466.0
16.76,498.0
16.78,489.0
16.8,493.0
16.82,475.0
16.84,494.0
16.86,492.0
16.88,530.0
16.9,552.0
16.92,544.0
16.94,507.0
16.96,476.0
16.98,513.0
17.0,553.0
17.02,495.0
17.04,572.0
17.06,518.0
17.08,539.0
17.1,534.0
17.12,515.0
17.14,516.0
17.16,506.0
17.18,509.0
17.2,551.0
17.22,543.0
17.24,545.0
17.26,549.0
17.28,517.0
17.3,492.0
17.32,519.0
17.34,560.0
17.36,554.0
17.38,578.0
17.4,543.0
17.42,565.0
17.44,544.0
17.46,586.0
17.48,626.0
17.5,566.0
17.52,537.0
17.54,538.0
17.56,590.0
17.58,565.0
17.6,544.0
17.62,599.0
17.64,582.0
17.66,560.0
17.68,526.0
17.7,598.0
17.72,626.0
17.74,570.0
17.76,621.0
17.78,594.0
17.8,595.0
17.82,593.0
17.84,600.0
17.86,605.0
17.88,594.0
17.9,593.0
17.92,587.0
17.94,539.0
17.96,599.0
17.98,634.0
18.0,639.0
18.02,595.0
18.04,597.0
18.06,554.0
18.08,600.0
18.1,609.0
18.12,582.0
18.14,595.0
18.16,594.0
18.18,654.0
18.2,619.0
18.22,596.0
18.24,597.0
18.26,618.0
18.28,596.0
18.3,615.0
18.32,623.0
18.34,611.0
18.36,604.0
18.38,585.0
18.4,646.0
18.42,644.0
18.44,630.0
18.46,630.0
18.48,677.0
18.5,652.0
18.52,646.0
18.54,620.0
18.56,654.0
18.58,641.0
18.6,626.0
18.62,620.0
18.64,699.0
18.66,656.0
18.68,679.0
18.7,644.0
18.72,628.0
18.74,633.0
18.76,697.0
18.78,688.0
18.8,638.0
18.82,622.0
18.84,691.0
18.86,674.0
18.88,646.0
18.9,642.0
18.92,637.0
18.94,707.0
18.96,659.0
18.98,669.0
19.0,653.0
19.02,651.0
19.04,670.0
19.06,686.0
19.08,714.0
19.1,658.0
19.12,673.0
19.14,702.0
19.16,701.0
19.18,707.0
19.2,678.0
19.22,696.0
19.24,686.0
19.26,680.0
19.28,662.0
19.3,735.0
19.32,720.0
19.34,707.0
19.36,685.0
19.38,728.0
19.4,734.0
19.42,757.0
19.44,714.0
19.46,708.0
19.48,719.0
19.5,720.0
19.52,764.0
19.54,737.0
19.56,711.0
19.58,740.0
19.6,719.0
19.62,749.0
19.64,739.0
19.66,775.0
19.68,745.0
19.7,765.0
19.72,771.0
19.74,770.0
19.76,736.0
19.78,786.0
19.8,718.0
19.82,770.0
19.84,786.0
19.86,746.0
19.88,750.0
19.9,710.0
19.92,762.0
19.94,779.0
19.96,710.0
19.98,726.0
20.0,774.0
20.02,760.0
20.04,746.0
20.06,716.0
20.08,759.0
20.1,754.0
20.12,732.0
20.14,784.0
20.16,795.0
20.18,751.0
20.2,751.0
20.22,743.0
20.24,717.0
20.26,719.0
20.28,739.0
20.3,743.0
20.32,763.0
20.34,731.0
20.36,755.0
20.38,757.0
20.4,750.0
20.42,751.0
20.44,732.0
20.46,753.0
20.48,762.0
20.5,722.0
20.52,718.0
20.54,784.0
20.56,759.0
20.58,770.0
20.6,816.0
20.62,762.0
20.64,738.0
20.66,742.0
20.68,765.0
20.7,751.0
20.72,765.0
20.74,728.0
20.76,761.0
20.78,797.0
20.8,778.0
20.82,749.0
20.84,767.0
20.86,737.0
20.88,774.0
20.9,793.0
20.92,777.0
20.94,734.0
20.96,783.0
20.98,798.0
21.0,772.0
21.02,768.0
21.04,756.0
21.06,781.0
21.08,753.0
21.1,784.0
21.12,808.0
21.14,775.0
21.16,763.0
21.18,767.0
21.2,746.0
21.22,745.0
21.24,761.0
21.26,799.0
21.28,744.0
21.3,746.0
21.32,770.0
21.34,754.0
21.36,748.0
21.38,765.0
21.4,825.0
21.42,771.0
21.44,768.0
21.46,789.0
21.48,814.0
21.5,770.0
21.52,788.0
21.54,781.0
21.56,761.0
21.58,739.0
21.6,854.0
21.62,746.0
21.64,821.0
21.66,802.0
21.68,752.0
21.7,801.0
21.72,829.0
21.74,790.0
21.76,777.0
21.78,801.0
21.8,764.0
21.82,775.0
21.84,771.0
21.86,745.0
21.88,840.0
21.9,790.0
21.92,792.0
21.94,774.0
21.96,776.0
21.98,791.0
22.0,781.0
22.02,833.0
22.04,838.0
22.06,782.0
22.08,814.0
22.1,778.0
22.12,800.0
22.14,810.0
22.16,778.0
22.18,790.0
22.2,784.0
22.22,809.0
22.24,783.0
22.26,799.0
22.28,838.0
22.3,812.0
22.32,820.0
22.34,824.0
22.36,827.0
22.38,830.0
22.4,818.0
22.42,812.0
22.44,789.0
22.46,821.0
22.48,763.0
22.5,817.0
22.52,815.0
22.54,767.0
22.56,808.0
22.58,804.0
22.6,818.0
22.62,796.0
22.64,805.0
22.66,861.0
22.68,828.0
22.7,827.0
22.72,832.0
22.74,793.0
22.76,769.0
22.78,863.0
22.8,837.0
22.82,852.0
22.84,847.0
22.86,808.0
22.88,801.0
22.9,785.0
22.92,810.0
22.94,800.0
22.96,813.0
22.98,806.0
23.0,802.0
23.02,785.0
23.04,742.0
23.06,778.0
23.08,801.0
23.1,871.0
23.12,762.0
23.14,807.0
23.16,820.0
23.18,789.0
23.2,840.0
23.22,830.0
23.24,822.0
23.26,837.0
23.28,786.0
23.3,827.0
23.32,835.0
23.34,802.0
23.36,780.0
23.38,863.0
23.4,822.0
23.42,825.0
23.44,797.0
23.46,783.0
23.48,809.0
23.5,781.0
23.52,818.0
23.54,841.0
23.56,868.0
23.58,808.0
23.6,826.0
23.62,735.0
23.64,809.0
23.66,794.0
23.68,826.0
23.7,774.0
23.72,810.0
23.74,736.0
23.76,804.0
23.78,763.0
23.8,822.0
23.82,773.0
23.84,839.0
23.86,783.0
23.88,789.0
23.9,810.0
23.92,831.0
23.94,842.0
23.96,840.0
23.98,861.0
24.0,823.0
24.02,819.0
24.04,835.0
24.06,812.0
24.08,850.0
24.1,826.0
24.12,842.0
24.14,837.0
24.16,813.0
24.18,820.0
24.2,815.0
24.22,856.0
24.24,836.0
24.26,776.0
24.28,829.0
24.3,833.0
24.32,835.0
24.34,783.0
24.36,816.0
24.38,804.0
24.4,850.0
24.42,805.0
24.44,827.0
24.46,827.0
24.48,829.0
24.5,821.0
24.52,882.0
24.54,890.0
24.56,829.0
24.58,794.0
24.6,817.0
24.62,828.0
24.64,845.0
24.66,879.0
24.68,819.0
24.7,796.0
24.72,860.0
24.74,822.0
24.76,784.0
24.78,828.0
24.8,821.0
24.82,860.0
24.84,865.0
24.86,896.0
24.88,823.0
24.9,847.0
24.92,846.0
24.94,851.0
24.96,887.0
24.98,878.0
25.0,907.0
25.02,866.0
25.04,847.0
25.06,876.0
25.08,854.0
25.1,855.0
25.12,848.0
25.14,872.0
25.16,863.0
25.18,876.0
25.2,797.0
25.22,833.0
25.24,879.0
25.26,870.0
25.28,800.0
25.3,842.0
25.32,848.0
25.34,828.0
25.36,891.0
25.38,829.0
25.4,818.0
25.42,870.0
25.44,902.0
25.46,877.0
25.48,875.0
25.5,828.0
25.52,806.0
25.54,844.0
25.56,823.0
25.58,810.0
25.6,819.0
25.62,870.0
25.64,887.0
25.66,822.0
25.68,844.0
25.7,879.0
25.72,785.0
25.74,853.0
25.76,842.0
25.78,829.0
25.8,822.0
25.82,863.0
25.84,881.0
25.86,837.0
25.88,815.0
25.9,781.0
25.92,807.0
25.94,852.0
25.96,834.0
25.98,827.0
26.0,864.0
26.02,891.0
26.04,849.0
26.06,895.0
26.08,869.0
26.1,871.0
26.12,869.0
26.14,828.0
26.16,806.0
26.18,833.0
26.2,868.0
26.22,836.0
26.24,847.0
26.26,828.0
26.28,874.0
26.3,908.0
26.32,882.0
26.34,820.0
26.36,812.0
26.38,867.0
26.4,903.0
26.42,861.0
26.44,858.0
26.46,851.0
26.48,888.0
26.5,835.0
26.52,846.0
26.54,823.0
26.56,850.0
26.58,898.0
26.6,863.0
26.62,889.0
26.64,839.0
26.66,886.0
26.68,864.0
26.7,856.0
26.72,867.0
26.74,896.0
26.76,875.0
26.78,878.0
26.8,879.0
26.82,936.0
26.84,859.0
26.86,870.0
26.88,893.0
26.9,852.0
26.92,839.0
26.94,883.0
26.96,874.0
26.98,854.0
27.0,900.0
27.02,899.0
27.04,873.0
27.06,885.0
27.08,856.0
27.1,861.0
27.12,845.0
27.14,849.0
27.16,881.0
27.18,927.0
27.2,892.0
27.22,854.0
27.24,907.0
27.26,878.0
27.28,865.0
27.3,873.0
27.32,906.0
27.34,882.0
27.36,922.0
27.38,925.0
27.4,938.0
27.42,907.0
27.44,867.0
27.46,877.0
27.48,902.0
27.5,927.0
27.52,887.0
27.54,850.0
27.56,917.0
27.58,917.0
27.6,951.0
27.62,891.0
27.64,894.0
27.66,937.0
27.68,905.0
27.7,961.0
27.72,903.0
27.74,916.0
27.76,911.0
27.78,877.0
27.8,875.0
27.82,902.0
27.84,915.0
27.86,895.0
27.88,935.0
27.9,935.0
27.92,915.0
27.94,874.0
27.96,897.0
27.98,863.0
28.0,924.0
28.02,945.0
28.04,911.0
28.06,895.0
28.08,925.0
28.1,977.0
28.12,946.0
28.14,892.0
28.16,890.0
28.18,910.0
28.2,888.0
28.22,898.0
28.24,878.0
28.26,918.0
28.28,938.0
28.3,979.0
28.32,900.0
28.34,901.0
28.36,941.0
28.38,916.0
28.4,918.0
28.42,911.0
28.44,904.0
28.46,923.0
28.48,937.0
28.5,911.0
28.52,972.0
28.54,962.0
28.56,931.0
28.58,973.0
28.6,903.0
28.62,914.0
28.64,903.0
28.66,909.0
28.68,907.0
28.7,920.0
28.72,936.0
28.74,917.0
28.76,944.0
28.78,929.0
28.8,942.0
28.82,892.0
28.84,966.0
28.86,917.0
28.88,952.0
28.9,941.0
28.92,928.0
28.94,954.0
28.96,927.0
28.98,957.0
29.0,936.0
29.02,963.0
29.04,917.0
29.06,994.0
29.08,990.0
29.1,911.0
29.12,925.0
29.14,935.0
29.16,903.0
29.18,902.0
29.2,888.0
29.22,942.0
29.24,928.0
29.26,961.0
29.28,991.0
29.3,925.0
29.32,912.0
29.34,965.0
29.36,951.0
29.38,979.0
29.4,973.0
29.42,971.0
29.44,926.0
29.46,897.0
29.48,935.0
29.5,930.0
29.52,915.0
29.54,886.0
29.56,960.0
29.58,919.0
29.6,896.0
29.62,896.0
29.64,879.0
29.66,971.0
29.68,927.0
29.7,962.0
29.72,901.0
29.74,928.0
29.76,971.0
29.78,998.0
29.8,941.0
29.82,884.0
29.84,943.0
29.86,958.0
29.88,924.0
29.9,929.0
29.92,992.0
29.94,949.0
29.96,966.0
29.98,920.0
30.0,902.0
30.02,938.0
30.04,951.0
30.06,979.0
30.08,917.0
30.1,988.0
30.12,957.0
30.14,868.0
30.16,942.0
30.18,928.0
30.2,949.0
30.22,923.0
30.24,894.0
30.26,915.0
30.28,1016.0
30.3,965.0
30.32,901.0
30.34,965.0
30.36,933.0
30.38,927.0
30.4,940.0
30.42,929.0
30.44,944.0
30.46,932.0
30.48,936.0
30.5,909.0
30.52,944.0
30.54,994.0
30.56,945.0
30.58,886.0
30.6,965.0
30.62,1015.0
30.64,996.0
30.66,976.0
30.68,976.0
30.7,997.0
30.72,1013.0
30.74,993.0
30.76,1034.0
30.78,1066.0
30.8,980.0
30.82,1071.0
30.84,1009.0
30.86,1069.0
30.88,1017.0
30.9,1016.0
30.92,1011.0
30.94,963.0
30.96,1049.0
30.98,1006.0
31.0,983.0
31.02,1025.0
31.04,1000.0
31.06,1022.0
31.08,970.0
31.1,1030.0
31.12,1025.0
31.14,1011.0
31.16,1029.0
31.18,1038.0
31.2,1093.0
31.22,1101.0
31.24,1130.0
31.26,1140.0
31.28,1220.0
31.3,1177.0
31.32,1197.0
31.34,1237.0
31.36,1293.0
31.38,1241.0
31.4,1346.0
31.42,1394.0
31.44,1530.0
31.46,1603.0
31.48,1694.0
31.5,1727.0
31.52,1808.0
31.54,1926.0
31.56,2020.0
31.58,2053.0
31.6,2116.0
31.62,2141.0
31.64,2176.0
31.66,2136.0
31.68,2048.0
31.7,2042.0
31.72,2019.0
31.74,1897.0
31.76,1768.0
31.78,1723.0
31.8,1656.0
31.82,1601.0
31.84,1471.0
31.86,1398.0
31.88,1378.0
31.9,1359.0
31.92,1303.0
31.94,1280.0
31.96,1299.0
31.98,1228.0
32.0,1196.0
32.02,1205.0
32.04,1111.0
32.06,1144.0
32.08,1124.0
32.1,1168.0
32.12,1118.0
32.14,1113.0
32.16,1086.0
32.18,1080.0
32.2,1050.0
32.22,1061.0
32.24,1066.0
32.26,1067.0
32.28,1019.0
32.3,1046.0
32.32,975.0
32.34,1007.0
32.36,1030.0
32.38,1031.0
32.4,1034.0
32.42,1071.0
32.44,1000.0
32.46,1003.0
32.48,994.0
32.5,1080.0
32.52,1010.0
32.54,1018.0
32.56,999.0
32.58,986.0
32.6,1000.0
32.62,1003.0
32.64,967.0
32.66,997.0
32.68,987.0
32.7,994.0
32.72,1023.0
32.74,970.0
32.76,964.0
32.78,969.0
32.8,1056.0
32.82,991.0
32.84,961.0
32.86,976.0
32.88,985.0
32.9,1013.0
32.92,934.0
32.94,1010.0
32.96,992.0
32.98,965.0
33.0,1021.0
33.02,998.0
33.04,1027.0
33.06,1093.0
33.08,1027.0
33.1,1021.0
33.12,972.0
33.14,1004.0
33.16,1008.0
33.18,1037.0
33.2,1082.0
33.22,1084.0
33.24,1059.0
33.26,1069.0
33.28,1120.0
33.3,1094.0
33.32,1135.0
33.34,1113.0
33.36,1105.0
33.38,1089.0
33.4,1056.0
33.42,1060.0
33.44,1065.0
33.46,1039.0
33.48,1006.0
33.5,995.0
33.52,1077.0
33.54,986.0
33.56,987.0
33.58,997.0
33.6,985.0
33.62,983.0
33.64,1010.0
33.66,993.0
33.68,1027.0
33.7,1048.0
33.72,1005.0
33.74,990.0
33.76,1002.0
33.78,966.0
33.8,1004.0
33.82,1025.0
33.84,992.0
33.86,1016.0
33.88,1005.0
33.9,1052.0
33.92,950.0
33.94,1023.0
33.96,1037.0
33.98,976.0
34.0,981.0
34.02,1020.0
34.04,1006.0
34.06,1059.0
34.08,1028.0
34.1,977.0
34.12,988.0
34.14,1030.0
34.16,1038.0
34.18,1011.0
34.2,1019.0
34.22,1028.0
34.24,1027.0
34.26,1029.0
34.28,1035.0
34.3,1006.0
34.32,1020.0
34.34,1037.0
34.36,1017.0
34.38,1087.0
34.4,1054.0
34.42,1016.0
34.44,988.0
34.46,1034.0
34.48,988.0
34.5,1098.0
34.52,1046.0
34.54,1057.0
34.56,1079.0
34.58,1033.0
34.6,1048.0
34.62,1086.0
34.64,1041.0
34.66,1100.0
34.68,1081.0
34.7,999.0
34.72,1041.0
34.74,1071.0
34.76,1051.0
34.78,1078.0
34.8,1104.0
34.82,1072.0
34.84,1097.0
34.86,1108.0
34.88,1078.0
34.9,1091.0
34.92,1076.0
34.94,1034.0
34.96,984.0
34.98,1023.0
35.0,1066.0
35.02,1035.0
35.04,1051.0
35.06,1045.0
35.08,1043.0
35.1,1006.0
35.12,1014.0
35.14,1067.0
35.16,1069.0
35.18,1087.0
35.2,1029.0
35.22,1028.0
35.24,1113.0
35.26,1054.0
35.28,1013.0
35.3,1069.0
35.32,1098.0
35.34,1137.0
35.36,1068.0
35.38,1103.0
35.4,1101.0
35.42,1099.0
35.44,1157.0
35.46,1134.0
35.48,1095.0
35.5,1122.0
35.52,1094.0
35.54,1082.0
35.56,1111.0
35.58,1066.0
35.6,1118.0
35.62,1091.0
35.64,1084.0
35.66,1108.0
35.68,1088.0
35.7,1078.0
35.72,1154.0
35.74,1080.0
35.76,1146.0
35.78,1099.0
35.8,1147.0
35.82,1097.0
35.84,1136.0
35.86,1139.0
35.88,1132.0
35.9,1183.0
35.92,1120.0
35.94,1160.0
35.96,1180.0
35.98,1138.0
36.0,1199.0
36.02,1145.0
36.04,1151.0
36.06,1149.0
36.08,1192.0
36.1,1221.0
36.12,1193.0
36.14,1166.0
36.16,1157.0
36.18,1207.0
36.2,1225.0
36.22,1221.0
36.24,1231.0
36.26,1261.0
36.28,1294.0
36.3,1291.0
36.32,1320.0
36.34,1334.0
36.36,1338.0
36.38,1319.0
36.4,1319.0
36.42,1376.0
36.44,1425.0
36.46,1396.0
36.48,1451.0
36.5,1430.0
36.52,1514.0
36.54,1515.0
36.56,1635.0
36.58,1648.0
36.6,1707.0
36.62,1760.0
36.64,1815.0
36.66,1974.0
36.68,2084.0
36.7,2292.0
36.72,2381.0
36.74,2651.0
36.76,2811.0
36.78,3047.0
36.8,3403.0
36.82,3707.0
36.84,4074.0
36.86,4366.0
36.88,4718.0
36.9,5012.0
36.92,5291.0
36.94,5621.0
36.96,5645.0
36.98,5802.0
37.0,5830.0
37.02,5717.0
37.04,5548.0
37.06,5219.0
37.08,4943.0
37.1,4612.0
37.12,4352.0
37.14,3927.0
37.16,3628.0
37.18,3348.0
37.2,3220.0
37.22,2855.0
37.24,2701.0
37.26,2486.0
37.28,2218.0
37.3,2121.0
37.32,2092.0
37.34,1996.0
37.36,1875.0
37.38,1786.0
37.4,1683.0
37.42,1640.0
37.44,1631.0
37.46,1534.0
37.48,1502.0
37.5,1441.0
37.52,1493.0
37.54,1431.0
37.56,1398.0
37.58,1390.0
37.6,1338.0
37.62,1315.0
37.64,1310.0
37.66,1321.0
37.68,1261.0
37.7,1225.0
37.72,1309.0
37.74,1278.0
37.76,1237.0
37.78,1298.0
37.8,1251.0
37.82,1258.0
37.84,1250.0
37.86,1250.0
37.88,1246.0
37.9,1174.0
37.92,1220.0
37.94,1238.0
37.96,1165.0
37.98,1189.0
38.0,1182.0
38.02,1173.0
38.04,1148.0
38.06,1183.0
38.08,1182.0
38.1,1103.0
38.12,1156.0
38.14,1175.0
38.16,1169.0
38.18,1190.0
38.2,1151.0
38.22,1154.0
38.24,1193.0
38.26,1089.0
38.28,1140.0
38.3,1159.0
38.32,1134.0
38.34,1114.0
38.36,1083.0
38.38,1199.0
38.4,1156.0
38.42,1161.0
38.44,1181.0
38.46,1216.0
38.48,1223.0
38.5,1209.0
38.52,1256.0
38.54,1275.0
38.56,1284.0
38.58,1263.0
38.6,1227.0
38.62,1250.0
38.64,1253.0
38.66,1229.0
38.68,1199.0
38.7,1198.0
38.72,1163.0
38.74,1126.0
38.76,1162.0
38.78,1152.0
38.8,1136.0
38.82,1144.0
38.84,1140.0
38.86,1092.0
38.88,1072.0
38.9,1076.0
38.92,1025.0
38.94,1017.0
38.96,1053.0
38.98,1027.0
39.0,1025.0
39.02,1103.0
39.04,1030.0
39.06,1032.0
39.08,1044.0
39.1,1069.0
39.12,1060.0
39.14,1054.0
39.16,1060.0
39.18,1113.0
39.2,1137.0
39.22,1183.0
39.24,1184.0
39.26,1129.0
39.28,1124.0
39.3,1118.0
39.32,1147.0
39.34,1101.0
39.36,1078.0
39.38,1081.0
39.4,1013.0
39.42,981.0
39.44,1030.0
39.46,990.0
39.48,1003.0
39.5,979.0
39.52,991.0
39.54,982.0
39.56,1017.0
39.58,962.0
39.6,963.0
39.62,984.0
39.64,986.0
39.66,965.0
39.68,1067.0
39.7,1014.0
39.72,950.0
39.74,957.0
39.76,929.0
39.78,981.0
39.8,945.0
39.82,975.0
39.84,948.0
39.86,964.0
39.88,1023.0
39.9,991.0
39.92,1014.0
39.94,1018.0
39.96,961.0
39.98,975.0
40.0,980.0
40.02,986.0
40.04,936.0
40.06,997.0
40.08,1009.0
40.1,990.0
40.12,995.0
40.14,1026.0
40.16,1001.0
40.18,960.0
40.2,1012.0
40.22,971.0
40.24,1009.0
40.26,1053.0
40.28,963.0
40.3,932.0
40.32,949.0
40.34,960.0
40.36,988.0
40.38,1012.0
40.4,981.0
40.42,1015.0
40.44,1053.0
40.46,956.0
40.48,984.0
40.5,989.0
40.52,1007.0
40.54,1024.0
40.56,957.0
40.58,971.0
40.6,995.0
40.62,1001.0
40.64,944.0
40.66,1000.0
40.68,1040.0
40.7,1004.0
40.72,1012.0
40.74,985.0
40.76,1002.0
40.78,986.0
40.8,974.0
40.82,958.0
40.84,1001.0
40.86,1015.0
40.88,1012.0
40.9,1018.0
40.92,987.0
40.94,1025.0
40.96,1021.0
40.98,956.0
41.0,986.0
41.02,1009.0
41.04,930.0
41.06,946.0
41.08,964.0
41.1,990.0
41.12,981.0
41.14,966.0
41.16,1015.0
41.18,990.0
41.2,994.0
41.22,1018.0
41.24,982.0
41.26,1006.0
41.28,1007.0
41.3,973.0
41.32,1053.0
41.34,985.0
41.36,992.0
41.38,1015.0
41.4,1002.0
41.42,1016.0
41.44,1028.0
41.46,1023.0
41.48,994.0
41.5,1024.0
41.52,1041.0
41.54,1025.0
41.56,992.0
41.58,1034.0
41.6,1019.0
41.62,1073.0
41.64,1077.0
41.66,1064.0
41.68,1037.0
41.7,1061.0
41.72,1049.0
41.74,991.0
41.76,1017.0
41.78,1013.0
41.8,1122.0
41.82,1033.0
41.84,1014.0
41.86,1008.0
41.88,1027.0
41.9,1019.0
41.92,979.0
41.94,1042.0
41.96,1008.0
41.98,1067.0
42.0,999.0
42.02,1010.0
42.04,980.0
42.06,1000.0
42.08,1037.0
42.1,1008.0
42.12,1017.0
42.14,1043.0
42.16,1051.0
42.18,1057.0
42.2,1023.0
42.22,1043.0
42.24,1008.0
42.26,1026.0
42.28,1026.0
42.3,1036.0
42.32,1066.0
42.34,1058.0
42.36,997.0
42.38,1008.0
42.4,1060.0
42.42,1032.0
42.44,1045.0
42.46,1032.0
42.48,1039.0
42.5,1032.0
42.52,984.0
42.54,1043.0
42.56,1026.0
42.58,1036.0
42.6,976.0
42.62,1049.0
42.64,1055.0
42.66,1034.0
42.68,1033.0
42.7,1016.0
42.72,1026.0
42.74,1053.0
42.76,1055.0
42.78,1050.0
42.8,1008.0
42.82,980.0
42.84,989.0
42.86,996.0
42.88,1076.0
42.9,1008.0
42.92,997.0
42.94,995.0
42.96,1001.0
42.98,1012.0
43.0,1063.0
43.02,990.0
43.04,1003.0
43.06,950.0
43.08,972.0
43.1,1043.0
43.12,1027.0
43.14,959.0
43.16,992.0
43.18,994.0
43.2,964.0
43.22,1027.0
43.24,1045.0
43.26,1011.0
43.28,992.0
43.3,1034.0
43.32,959.0
43.34,919.0
43.36,996.0
43.38,1014.0
43.4,1022.0
43.42,975.0
43.44,1032.0
43.46,1039.0
43.48,992.0
43.5,971.0
43.52,984.0
43.54,1020.0
43.56,1030.0
43.58,1015.0
43.6,1071.0
43.62,1020.0
43.64,996.0
43.66,997.0
43.68,1042.0
43.7,1023.0
43.72,1042.0
43.74,1050.0
43.76,1064.0
43.78,1034.0
43.8,1011.0
43.82,1059.0
43.84,1047.0
43.86,1009.0
43.88,1037.0
43.9,1010.0
43.92,1011.0
43.94,1030.0
43.96,1022.0
43.98,1033.0
44.0,1053.0
44.02,1053.0
44.04,1071.0
44.06,1083.0
44.08,1112.0
44.1,1052.0
44.12,1021.0
44.14,1086.0
44.16,1159.0
44.18,1128.0
44.2,1102.0
44.22,1085.0
44.24,1118.0
44.26,1158.0
44.28,1149.0
44.3,1201.0
44.32,1224.0
44.34,1222.0
44.36,1316.0
44.38,1373.0
44.4,1436.0
44.42,1531.0
44.44,1607.0
44.46,1700.0
44.48,1728.0
44.5,1849.0
44.52,1851.0
44.54,1986.0
44.56,2080.0
44.58,2165.0
44.6,2166.0
44.62,2160.0
44.64,2110.0
44.66,2203.0
44.68,2055.0
44.7,2012.0
44.72,2002.0
44.74,1899.0
44.76,1876.0
44.78,1780.0
44.8,1719.0
44.82,1611.0
44.84,1523.0
44.86,1511.0
44.88,1444.0
44.9,1382.0
44.92,1362.0
44.94,1271.0
44.96,1182.0
44.98,1237.0
45.0,1180.0
45.02,1186.0
45.04,1164.0
45.06,1180.0
45.08,1079.0
45.1,1127.0
45.12,1061.0
45.14,1059.0
45.16,1088.0
45.18,1100.0
45.2,1037.0
45.22,1058.0
45.24,1061.0
45.26,1073.0
45.28,1092.0
45.3,1022.0
45.32,1025.0
45.34,1061.0
45.36,1064.0
45.38,1030.0
45.4,1057.0
45.42,1069.0
45.44,1047.0
45.46,1022.0
45.48,1037.0
45.5,1028.0
45.52,994.0
45.54,1005.0
45.56,1035.0
45.58,1017.0
45.6,1004.0
45.62,1009.0
45.64,1020.0
45.66,1063.0
45.68,1042.0
45.7,1000.0
45.72,1043.0
45.74,1053.0
45.76,1039.0
45.78,1049.0
45.8,1052.0
45.82,990.0
45.84,1031.0
45.86,1050.0
45.88,1048.0
45.9,1013.0
45.92,1005.0
45.94,1027.0
45.96,1036.0
45.98,1035.0
46.0,1033.0
46.02,1074.0
46.04,1117.0
46.06,1043.0
46.08,1069.0
46.1,985.0
46.12,999.0
46.14,952.0
46.16,978.0
46.18,1002.0
46.2,999.0
46.22,983.0
46.24,971.0
46.26,1019.0
46.28,1001.0
46.3,1058.0
46.32,1014.0
46.34,1012.0
46.36,1080.0
46.38,1011.0
46.4,1030.0
46.42,968.0
46.44,1006.0
46.46,967.0
46.48,1025.0
46.5,973.0
46.52,1008.0
46.54,1002.0
46.56,1028.0
46.58,1043.0
46.6,1032.0
46.62,993.0
46.64,1016.0
46.66,1027.0
46.68,1050.0
46.7,1024.0
46.72,1018.0
46.74,999.0
46.76,1076.0
46.78,1071.0
46.8,1003.0
46.82,1005.0
46.84,1024.0
46.86,1006.0
46.88,1011.0
46.9,1017.0
46.92,1031.0
46.94,1050.0
46.96,1013.0
46.98,1018.0
47.0,1039.0
47.02,1061.0
47.04,1012.0
47.06,1015.0
47.08,1037.0
47.1,1055.0
47.12,1071.0
47.14,1028.0
47.16,1029.0
47.18,1049.0
47.2,1035.0
47.22,1100.0
47.24,1041.0
47.26,1011.0
47.28,1075.0
47.3,1066.0
47.32,1026.0
47.34,1033.0
47.36,1021.0
47.38,1030.0
47.4,1076.0
47.42,1030.0
47.44,1028.0
47.46,1032.0
47.48,1042.0
47.5,1050.0
47.52,1092.0
47.54,1065.0
47.56,1095.0
47.58,1056.0
47.6,1080.0
47.62,1067.0
47.64,1032.0
47.66,1039.0
47.68,1056.0
47.7,1086.0
47.72,1030.0
47.74,1035.0
47.76,1057.0
47.78,1066.0
47.8,1055.0
47.82,1048.0
47.84,1070.0
47.86,1081.0
47.88,1083.0
47.9,1036.0
47.92,1028.0
47.94,1033.0
47.96,1042.0
47.98,1043.0
48.0,1055.0
48.02,1113.0
48.04,1078.0
48.06,1024.0
48.08,1018.0
48.1,1020.0
48.12,1053.0
48.14,1127.0
48.16,1086.0
48.18,1043.0
48.2,1039.0
48.22,1073.0
48.24,1067.0
48.26,1085.0
48.28,1081.0
48.3,1090.0
48.32,1141.0
48.34,1079.0
48.36,1052.0
48.38,1048.0
48.4,1092.0
48.42,1017.0
48.44,1040.0
48.46,1087.0
48.48,1077.0
48.5,1036.0
48.52,1085.0
48.54,1081.0
48.56,1120.0
48.58,1083.0
48.6,1071.0
48.62,1081.0
48.64,1117.0
48.66,1107.0
48.68,1060.0
48.7,1033.0
48.72,1037.0
48.74,1086.0
48.76,1062.0
48.78,1081.0
48.8,1058.0
48.82,1056.0
48.84,1060.0
48.86,1073.0
48.88,1108.0
48.9,1019.0
48.92,1090.0
48.94,1046.0
48.96,1033.0
48.98,1089.0
49.0,1025.0
49.02,1080.0
49.04,1080.0
49.06,1076.0
49.08,1070.0
49.1,1052.0
49.12,1044.0
49.14,1039.0
49.16,1058.0
49.18,1069.0
49.2,1096.0
49.22,1071.0
49.24,1078.0
49.26,1063.0
49.28,1113.0
49.3,1111.0
49.32,1017.0
49.34,1055.0
49.36,1091.0
49.38,1048.0
49.4,1044.0
49.42,1057.0
49.44,1028.0
49.46,1029.0
49.48,1129.0
49.5,1069.0
49.52,1038.0
49.54,1118.0
49.56,1082.0
49.58,1037.0
49.6,1073.0
49.62,1085.0
49.64,1054.0
49.66,1069.0
49.68,1055.0
49.7,1071.0
49.72,1068.0
49.74,1045.0
49.76,1072.0
49.78,1078.0
49.8,1034.0
49.82,1047.0
49.84,1083.0
49.86,1035.0
49.88,1083.0
49.9,1050.0
49.92,1050.0
49.94,1094.0
49.96,1070.0
49.98,1068.0
50.0,1077.0
50.02,1103.0
50.04,1119.0
50.06,1070.0
50.08,1104.0
50.1,1059.0
50.12,1088.0
50.14,1025.0
50.16,1063.0
50.18,1071.0
50.2,1017.0
50.22,1088.0
50.24,1069.0
50.26,1064.0
50.28,1054.0
50.3,1083.0
50.32,1063.0
50.34,1094.0
50.36,1087.0
50.38,1116.0
50.4,1029.0
50.42,1080.0
50.44,1067.0
50.46,1094.0
50.48,1143.0
50.5,1039.0
50.52,1144.0
50.54,1096.0
50.56,1145.0
50.58,1101.0
50.6,1102.0
50.62,1097.0
50.64,1099.0
50.66,1089.0
50.68,1073.0
50.7,1064.0
50.72,1060.0
50.74,1054.0
50.76,1094.0
50.78,1094.0
50.8,1164.0
50.82,1068.0
50.84,1094.0
50.86,1138.0
50.88,1074.0
50.9,1132.0
50.92,1094.0
50.94,1118.0
50.96,1074.0
50.98,1096.0
51.0,1070.0
51.02,1061.0
51.04,1026.0
51.06,1070.0
51.08,1094.0
51.1,1037.0
51.12,1096.0
51.14,1092.0
51.16,1089.0
51.18,1072.0
51.2,1106.0
51.22,1081.0
51.24,1054.0
51.26,1075.0
51.28,1108.0
51.3,1105.0
51.32,1084.0
51.34,1088.0
51.36,1136.0
51.38,1044.0
51.4,1097.0
51.42,1065.0
51.44,1092.0
51.46,1090.0
51.48,1056.0
51.5,1105.0
51.52,1076.0
51.54,1137.0
51.56,1107.0
51.58,1162.0
51.6,1097.0
51.62,1109.0
51.64,1126.0
51.66,1101.0
51.68,1082.0
51.7,1134.0
51.72,1134.0
51.74,1142.0
51.76,1109.0
51.78,1107.0
51.8,1103.0
51.82,1137.0
51.84,1071.0
51.86,1138.0
51.88,1106.0
51.9,1081.0
51.92,1074.0
51.94,1094.0
51.96,1123.0
51.98,1100.0
52.0,1075.0
52.02,1097.0
52.04,1099.0
52.06,1129.0
52.08,1161.0
52.1,1124.0
52.12,1115.0
52.14,1078.0
52.16,1105.0
52.18,1086.0
52.2,1079.0
52.22,1098.0
52.24,1101.0
52.26,1130.0
52.28,1147.0
52.3,1114.0
52.32,1093.0
52.34,1114.0
52.36,1092.0
52.38,1067.0
52.4,1125.0
52.42,1080.0
52.44,1062.0
52.46,1055.0
52.48,1077.0
52.5,1047.0
52.52,1081.0
52.54,1130.0
52.56,1104.0
52.58,1107.0
52.6,1067.0
52.62,1124.0
52.64,1085.0
52.66,1137.0
52.68,1103.0
52.7,1133.0
52.72,1080.0
52.74,1082.0
52.76,1084.0
52.78,1125.0
52.8,1080.0
52.82,1077.0
52.84,1061.0
52.86,1021.0
52.88,1045.0
52.9,1124.0
52.92,1100.0
52.94,1068.0
52.96,1094.0
52.98,1077.0
53.0,1003.0
53.02,1110.0
53.04,1087.0
53.06,1052.0
53.08,1058.0
53.1,1095.0
53.12,1094.0
53.14,1122.0
53.16,1023.0
53.18,1079.0
53.2,1106.0
53.22,1091.0
53.24,1073.0
53.26,1122.0
53.28,1074.0
53.3,1118.0
53.32,1108.0
53.34,1103.0
53.36,1093.0
53.38,1080.0
53.4,1074.0
53.42,1077.0
53.44,1091.0
53.46,1144.0
53.48,1081.0
53.5,1128.0
53.52,1112.0
53.54,1099.0
53.56,1111.0
53.58,1109.0
53.6,1144.0
53.62,1107.0
53.64,1093.0
53.66,1156.0
53.68,1134.0
53.7,1105.0
53.72,1071.0
53.74,1052.0
53.76,1107.0
53.78,1113.0
53.8,1107.0
53.82,1098.0
53.84,1106.0
53.86,1131.0
53.88,1112.0
53.9,1085.0
53.92,1106.0
53.94,1153.0
53.96,1115.0
53.98,1139.0
54.0,1120.0
54.02,1119.0
54.04,1150.0
54.06,1141.0
54.08,1095.0
54.1,1127.0
54.12,1061.0
54.14,1131.0
54.16,1105.0
54.18,1118.0
54.2,1082.0
54.22,1105.0
54.24,1115.0
54.26,1165.0
54.28,1121.0
54.3,1119.0
54.32,1135.0
54.34,1124.0
54.36,1112.0
54.38,1128.0
54.4,1078.0
54.42,1195.0
54.44,1205.0
54.46,1211.0
54.48,1170.0
54.5,1168.0
54.52,1138.0
54.54,1133.0
54.56,1131.0
54.58,1206.0
54.6,1197.0
54.62,1179.0
54.64,1207.0
54.66,1166.0
54.68,1212.0
54.7,1273.0
54.72,1303.0
54.74,1296.0
54.76,1310.0
54.78,1299.0
54.8,1405.0
54.82,1412.0
54.84,1486.0
54.86,1485.0
54.88,1525.0
54.9,1552.0
54.92,1554.0
54.94,1593.0
54.96,1553.0
54.98,1589.0
55.0,1619.0
55.02,1566.0
55.04,1593.0
55.06,1530.0
55.08,1531.0
55.1,1515.0
55.12,1448.0
55.14,1465.0
55.16,1443.0
55.18,1444.0
55.2,1386.0
55.22,1340.0
55.24,1374.0
55.26,1384.0
55.28,1344.0
55.3,1283.0
55.32,1245.0
55.34,1260.0
55.36,1289.0
55.38,1223.0
55.4,1220.0
55.42,1219.0
55.44,1181.0
55.46,1159.0
55.48,1185.0
55.5,1188.0
55.52,1170.0
55.54,1163.0
55.56,1116.0
55.58,1141.0
55.6,1152.0
55.62,1109.0
55.64,1143.0
55.66,1093.0
55.68,1085.0
55.7,1096.0
55.72,1129.0
55.74,1068.0
55.76,1076.0
55.78,1052.0
55.8,1077.0
55.82,1130.0
55.84,1161.0
55.86,1113.0
55.88,1117.0
55.9,1070.0
55.92,1097.0
55.94,1125.0
55.96,1122.0
55.98,1059.0
56.0,1084.0
56.02,1108.0
56.04,1083.0
56.06,1126.0
56.08,1127.0
56.1,1126.0
56.12,1092.0
56.14,1092.0
56.16,1060.0
56.18,1021.0
56.2,1107.0
56.22,1050.0
56.24,1064.0
56.26,1081.0
56.28,1076.0
56.3,1024.0
56.32,1051.0
56.34,1092.0
56.36,1100.0
56.38,1091.0
56.4,1083.0
56.42,1047.0
56.44,1047.0
56.46,1041.0
56.48,1026.0
56.5,1122.0
56.52,1146.0
56.54,1034.0
56.56,1031.0
56.58,1100.0
56.6,1054.0
56.62,1103.0
56.64,1102.0
56.66,1077.0
56.68,1060.0
56.7,1081.0
56.72,1061.0
56.74,1068.0
56.76,1052.0
56.78,1032.0
56.8,1052.0
56.82,1078.0
56.84,1058.0
56.86,1092.0
56.88,1075.0
56.9,1060.0
56.92,1074.0
56.94,1039.0
56.96,1039.0
56.98,1033.0
57.0,1083.0
57.02,1079.0
57.04,1121.0
57.06,1071.0
57.08,1058.0
57.1,1055.0
57.12,1051.0
57.14,1073.0
57.16,1043.0
57.18,1023.0
57.2,1045.0
57.22,1061.0
57.24,1037.0
57.26,1052.0
57.28,1078.0
57.3,1101.0
57.32,1091.0
57.34,1085.0
57.36,1035.0
57.38,1064.0
57.4,1098.0
57.42,1026.0
57.44,1056.0
57.46,1058.0
57.48,1051.0
57.5,1087.0
57.52,1057.0
57.54,1000.0
57.56,1000.0
57.58,1040.0
57.6,1098.0
57.62,1091.0
57.64,1091.0
57.66,1074.0
57.68,1109.0
57.7,1013.0
57.72,1100.0
57.74,1106.0
57.76,1048.0
57.78,1120.0
57.8,1128.0
57.82,1151.0
57.84,1177.0
57.86,1107.0
57.88,1141.0
57.9,1202.0
57.92,1142.0
57.94,1117.0
57.96,1167.0
57.98,1190.0
58.0,1196.0
58.02,1220.0
58.04,1213.0
58.06,1202.0
58.08,1200.0
58.1,1270.0
58.12,1270.0
58.14,1332.0
58.16,1379.0
58.18,1426.0
58.2,1495.0
58.22,1503.0
58.24,1539.0
58.26,1529.0
58.28,1680.0
58.3,1810.0
58.32,1870.0
58.34,1963.0
58.36,2012.0
58.38,2042.0
58.4,2092.0
58.42,2171.0
58.44,2311.0
58.46,2320.0
58.48,2414.0
58.5,2357.0
58.52,2355.0
58.54,2514.0
58.56,2384.0
58.58,2350.0
58.6,2290.0
58.62,2243.0
58.64,2243.0
58.66,2148.0
58.68,2047.0
58.7,2023.0
58.72,1960.0
58.74,1874.0
58.76,1874.0
58.78,1708.0
58.8,1711.0
58.82,1670.0
58.84,1556.0
58.86,1501.0
58.88,1540.0
58.9,1412.0
58.92,1379.0
58.94,1361.0
58.96,1314.0
58.98,1235.0
59.0,1269.0
59.02,1226.0
59.04,1215.0
59.06,1183.0
59.08,1198.0
59.1,1179.0
59.12,1144.0
59.14,1123.0
59.16,1158.0
59.18,1081.0
59.2,1096.0
59.22,1102.0
59.24,1117.0
59.26,1081.0
59.28,1056.0
59.3,1079.0
59.32,1079.0
59.34,1072.0
59.36,1060.0
59.38,1076.0
59.4,1028.0
59.42,1060.0
59.44,1127.0
59.46,1098.0
59.48,1127.0
59.5,1092.0
59.52,1058.0
59.54,1066.0
59.56,1008.0
59.58,1080.0
59.6,1137.0
59.62,1044.0
59.64,1077.0
59.66,1101.0
59.68,1066.0
59.7,1018.0
59.72,1073.0
59.74,1054.0
59.76,1021.0
59.78,991.0
59.8,1043.0
59.82,1010.0
59.84,1004.0
59.86,1039.0
59.88,1025.0
59.9,1041.0
59.92,1012.0
59.94,1041.0
59.96,1059.0
59.98,1061.0
60.0,1025.0
60.02,1020.0
60.04,993.0
60.06,1039.0
60.08,1001.0
60.1,1071.0
60.12,1028.0
60.14,1026.0
60.16,1033.0
60.18,1022.0
60.2,1045.0
60.22,1060.0
60.24,1076.0
60.26,1038.0
60.28,1035.0
60.3,1044.0
60.32,1063.0
60.34,1071.0
60.36,993.0
60.38,1018.0
60.4,1008.0
60.42,1025.0
60.44,1009.0
60.46,1009.0
60.48,1030.0
60.5,1018.0
60.52,1034.0
60.54,1013.0
60.56,1045.0
60.58,1045.0
60.6,1021.0
60.62,968.0
60.64,959.0
60.66,1042.0
60.68,965.0
60.7,1010.0
60.72,1044.0
60.74,1028.0
60.76,1034.0
60.78,1014.0
60.8,1072.0
60.82,1062.0
60.84,999.0
60.86,960.0
60.88,1039.0
60.9,1018.0
60.92,1010.0
60.94,1065.0
60.96,1025.0
60.98,1005.0
61.0,1021.0
61.02,998.0
61.04,1025.0
61.06,988.0
61.08,1041.0
61.1,979.0
61.12,984.0
61.14,1008.0
61.16,1047.0
61.18,1059.0
61.2,1071.0
61.22,1016.0
61.24,986.0
61.26,1030.0
61.28,1028.0
61.3,1033.0
61.32,996.0
61.34,976.0
61.36,956.0
61.38,1024.0
61.4,1024.0
61.42,1064.0
61.44,985.0
61.46,983.0
61.48,986.0
61.5,1044.0
61.52,1039.0
61.54,973.0
61.56,985.0
61.58,1021.0
61.6,1035.0
61.62,982.0
61.64,966.0
61.66,1000.0
61.68,1038.0
61.7,1017.0
61.72,1089.0
61.74,1019.0
61.76,1063.0
61.78,1041.0
61.8,1051.0
61.82,991.0
61.84,1024.0
61.86,1061.0
61.88,1066.0
61.9,1030.0
61.92,1000.0
61.94,1047.0
61.96,1028.0
61.98,1032.0
62.0,968.0
62.02,1049.0
62.04,1035.0
62.06,1034.0
62.08,1122.0
62.1,1095.0
62.12,1036.0
62.14,1016.0
62.16,1069.0
62.18,1060.0
62.2,1005.0
62.22,1056.0
62.24,1062.0
62.26,1010.0
62.28,1034.0
62.3,1001.0
62.32,987.0
62.34,1012.0
62.36,989.0
62.38,1048.0
62.4,1047.0
62.42,1020.0
62.44,1019.0
62.46,1045.0
62.48,1037.0
62.5,1050.0
62.52,1037.0
62.54,1044.0
62.56,1027.0
62.58,960.0
62.6,1041.0
62.62,1038.0
62.64,1049.0
62.66,1042.0
62.68,1078.0
62.7,1015.0
62.72,1059.0
62.74,1051.0
62.76,1004.0
62.78,1013.0
62.8,1074.0
62.82,1078.0
62.84,1022.0
62.86,1088.0
62.88,1013.0
62.9,1025.0
62.92,1076.0
62.94,1055.0
62.96,1006.0
62.98,1024.0
63.0,1007.0
63.02,1005.0
63.04,1000.0
63.06,1024.0
63.08,1020.0
63.1,1016.0
63.12,1020.0
63.14,1043.0
63.16,1058.0
63.18,1057.0
63.2,1122.0
63.22,1105.0
63.24,1096.0
63.26,1081.0
63.28,1098.0
63.3,1078.0
63.32,1059.0
63.34,1081.0
63.36,1062.0
63.38,1051.0
63.4,1139.0
63.42,1107.0
63.44,1140.0
63.46,1156.0
63.48,1162.0
63.5,1159.0
63.52,1196.0
63.54,1139.0
63.56,1080.0
63.58,1156.0
63.6,1136.0
63.62,1200.0
63.64,1155.0
63.66,1281.0
63.68,1257.0
63.7,1340.0
63.72,1319.0
63.74,1379.0
63.76,1420.0
63.78,1505.0
63.8,1584.0
63.82,1581.0
63.84,1695.0
63.86,1768.0
63.88,1935.0
63.9,2071.0
63.92,2262.0
63.94,2385.0
63.96,2497.0
63.98,2718.0
64.0,2790.0
64.02,2927.0
64.04,2983.0
64.06,3126.0
64.08,3151.0
64.1,3232.0
64.12,3262.0
64.14,3240.0
64.16,3195.0
64.18,3136.0
64.2,3073.0
64.22,2981.0
64.24,2776.0
64.26,2699.0
64.28,2628.0
64.3,2480.0
64.32,2301.0
64.34,2318.0
64.36,2240.0
64.38,2051.0
64.4,1949.0
64.42,1886.0
64.44,1785.0
64.46,1699.0
64.48,1643.0
64.5,1478.0
64.52,1448.0
64.54,1437.0
64.56,1417.0
64.58,1362.0
64.6,1327.0
64.62,1254.0
64.64,1253.0
64.66,1230.0
64.68,1252.0
64.7,1179.0
64.72,1187.0
64.74,1156.0
64.76,1175.0
64.78,1141.0
64.8,1170.0
64.82,1120.0
64.84,1107.0
64.86,1113.0
64.88,1055.0
64.9,1074.0
64.92,1114.0
64.94,1050.0
64.96,1113.0
64.98,1098.0
65.0,1095.0
65.02,1028.0
65.04,1056.0
65.06,1027.0
65.08,1114.0
65.1,1097.0
65.12,1036.0
65.14,1019.0
65.16,997.0
65.18,1035.0
65.2,1013.0
65.22,1033.0
65.24,1032.0
65.26,1021.0
65.28,1043.0
65.3,992.0
65.32,1010.0
65.34,960.0
65.36,1018.0
65.38,994.0
65.4,983.0
65.42,999.0
65.44,1010.0
65.46,1021.0
65.48,960.0
65.5,1002.0
65.52,1007.0
65.54,963.0
65.56,970.0
65.58,983.0
65.6,967.0
65.62,949.0
65.64,968.0
65.66,990.0
65.68,974.0
65.7,936.0
65.72,976.0
65.74,964.0
65.76,956.0
65.78,926.0
65.8,973.0
65.82,963.0
65.84,970.0
65.86,969.0
65.88,917.0
65.9,980.0
65.92,944.0
65.94,903.0
65.96,965.0
65.98,932.0
66.0,906.0
66.02,921.0
66.04,911.0
66.06,925.0
66.08,942.0
66.1,962.0
66.12,949.0
66.14,970.0
66.16,941.0
66.18,965.0
66.2,955.0
66.22,913.0
66.24,947.0
66.26,907.0
66.28,923.0
66.3,949.0
66.32,967.0
66.34,975.0
66.36,883.0
66.38,932.0
66.4,929.0
66.42,940.0
66.44,907.0
66.46,950.0
66.48,916.0
66.5,942.0
66.52,972.0
66.54,933.0
66.56,930.0
66.58,944.0
66.6,940.0
66.62,924.0
66.64,955.0
66.66,929.0
66.68,927.0
66.7,908.0
66.72,940.0
66.74,908.0
66.76,932.0
66.78,912.0
66.8,936.0
66.82,924.0
66.84,902.0
66.86,928.0
66.88,888.0
66.9,852.0
66.92,902.0
66.94,873.0
66.96,920.0
66.98,920.0
67.0,954.0
67.02,931.0
67.04,884.0
67.06,873.0
67.08,943.0
67.1,969.0
67.12,898.0
67.14,916.0
67.16,931.0
67.18,926.0
67.2,914.0
67.22,963.0
67.24,930.0
67.26,925.0
67.28,926.0
67.3,922.0
67.32,898.0
67.34,858.0
67.36,890.0
67.38,910.0
67.4,946.0
67.42,936.0
67.44,886.0
67.46,873.0
67.48,918.0
67.5,909.0
67.52,936.0
67.54,905.0
67.56,900.0
67.58,888.0
67.6,920.0
67.62,901.0
67.64,880.0
67.66,883.0
67.68,917.0
67.7,933.0
67.72,923.0
67.74,916.0
67.76,901.0
67.78,894.0
67.8,943.0
67.82,908.0
67.84,918.0
67.86,884.0
67.88,878.0
67.9,946.0
67.92,911.0
67.94,917.0
67.96,913.0
67.98,886.0
68.0,912.0
68.02,920.0
68.04,905.0
68.06,885.0
68.08,895.0
68.1,909.0
68.12,874.0
68.14,925.0
68.16,912.0
68.18,928.0
68.2,832.0
68.22,898.0
68.24,880.0
68.26,858.0
68.28,886.0
68.3,864.0
68.32,849.0
68.34,889.0
68.36,886.0
68.38,883.0
68.4,900.0
68.42,874.0
68.44,913.0
68.46,928.0
68.48,932.0
68.5,883.0
68.52,847.0
68.54,905.0
68.56,901.0
68.58,868.0
68.6,864.0
68.62,927.0
68.64,905.0
68.66,921.0
68.68,947.0
68.7,888.0
68.72,864.0
68.74,889.0
68.76,882.0
68.78,871.0
68.8,881.0
68.82,859.0
68.84,889.0
68.86,870.0
68.88,937.0
68.9,853.0
68.92,882.0
68.94,872.0
68.96,873.0
68.98,923.0
69.0,871.0
69.02,875.0
69.04,856.0
69.06,883.0
69.08,869.0
69.1,885.0
69.12,878.0
69.14,852.0
69.16,902.0
69.18,907.0
69.2,948.0
69.22,892.0
69.24,866.0
69.26,892.0
69.28,920.0
69.3,869.0
69.32,899.0
69.34,891.0
69.36,878.0
69.38,904.0
69.4,912.0
69.42,861.0
69.44,864.0
69.46,887.0
69.48,886.0
69.5,876.0
69.52,869.0
69.54,880.0
69.56,862.0
69.58,901.0
69.6,878.0
69.62,896.0
69.64,889.0
69.66,885.0
69.68,903.0
69.7,908.0
69.72,932.0
69.74,850.0
69.76,852.0
69.78,853.0
69.8,863.0
69.82,861.0
69.84,912.0
69.86,870.0
69.88,893.0
69.9,858.0
69.92,938.0
69.94,852.0
69.96,870.0
69.98,908.0
70.0,838.0
70.02,862.0
70.04,863.0
70.06,875.0
70.08,858.0
70.1,865.0
70.12,881.0
70.14,851.0
70.16,836.0
70.18,875.0
70.2,858.0
70.22,834.0
70.24,885.0
70.26,883.0
70.28,852.0
70.3,823.0
70.32,828.0
70.34,883.0
70.36,919.0
70.38,877.0
70.4,887.0
70.42,878.0
70.44,870.0
70.46,928.0
70.48,901.0
70.5,839.0
70.52,880.0
70.54,852.0
70.56,898.0
70.58,896.0
70.6,879.0
70.62,938.0
70.64,926.0
70.66,831.0
70.68,867.0
70.7,871.0
70.72,839.0
70.74,867.0
70.76,851.0
70.78,891.0
70.8,873.0
70.82,841.0
70.84,879.0
70.86,850.0
70.88,799.0
70.9,860.0
70.92,875.0
70.94,846.0
70.96,885.0
70.98,869.0
71.0,875.0
71.02,883.0
71.04,871.0
71.06,884.0
71.08,886.0
71.1,888.0
71.12,883.0
71.14,901.0
71.16,862.0
71.18,882.0
71.2,858.0
71.22,827.0
71.24,842.0
71.26,856.0
71.28,824.0
71.3,889.0
71.32,864.0
71.34,867.0
71.36,840.0
71.38,873.0
71.4,869.0
71.42,846.0
71.44,825.0
71.46,835.0
71.48,846.0
71.5,871.0
71.52,893.0
71.54,856.0
71.56,832.0
71.58,829.0
71.6,809.0
71.62,849.0
71.64,857.0
71.66,838.0
71.68,865.0
71.7,863.0
71.72,885.0
71.74,861.0
71.76,831.0
71.78,932.0
71.8,865.0
71.82,914.0
71.84,842.0
71.86,825.0
71.88,860.0
71.9,859.0
71.92,857.0
71.94,897.0
71.96,880.0
71.98,890.0
72.0,953.0
72.02,879.0
72.04,876.0
72.06,867.0
72.08,929.0
72.1,921.0
72.12,898.0
72.14,885.0
72.16,908.0
72.18,907.0
72.2,912.0
72.22,956.0
72.24,904.0
72.26,877.0
72.28,928.0
72.3,940.0
72.32,961.0
72.34,962.0
72.36,940.0
72.38,954.0
72.4,967.0
72.42,990.0
72.44,1002.0
72.46,928.0
72.48,982.0
72.5,986.0
72.52,990.0
72.54,1009.0
72.56,995.0
72.58,1000.0
72.6,988.0
72.62,961.0
72.64,970.0
72.66,946.0
72.68,923.0
72.7,967.0
72.72,963.0
72.74,1000.0
72.76,956.0
72.78,875.0
72.8,949.0
72.82,931.0
72.84,920.0
72.86,945.0
72.88,909.0
72.9,902.0
72.92,914.0
72.94,909.0
72.96,864.0
72.98,850.0
73.0,917.0
73.02,858.0
73.04,890.0
73.06,910.0
73.08,863.0
73.1,882.0
73.12,873.0
73.14,829.0
73.16,901.0
73.18,847.0
73.2,835.0
73.22,857.0
73.24,823.0
73.26,856.0
73.28,829.0
73.3,837.0
73.32,826.0
73.34,829.0
73.36,802.0
73.38,812.0
73.4,841.0
73.42,834.0
73.44,895.0
73.46,835.0
73.48,837.0
73.5,862.0
73.52,915.0
73.54,816.0
73.56,838.0
73.58,861.0
73.6,819.0
73.62,826.0
73.64,843.0
73.66,857.0
73.68,821.0
73.7,836.0
73.72,797.0
73.74,827.0
73.76,869.0
73.78,884.0
73.8,823.0
73.82,850.0
73.84,840.0
73.86,881.0
73.88,862.0
73.9,860.0
73.92,854.0
73.94,900.0
73.96,882.0
73.98,824.0
74.0,898.0
74.02,911.0
74.04,865.0
74.06,891.0
74.08,854.0
74.1,845.0
74.12,842.0
74.14,840.0
74.16,885.0
74.18,880.0
74.2,880.0
74.22,880.0
74.24,859.0
74.26,872.0
74.28,868.0
74.3,835.0
74.32,857.0
74.34,817.0
74.36,848.0
74.38,856.0
74.4,863.0
74.42,849.0
74.44,891.0
74.46,890.0
74.48,823.0
74.5,840.0
74.52,885.0
74.54,834.0
74.56,905.0
74.58,870.0
74.6,828.0
74.62,838.0
74.64,821.0
74.66,912.0
74.68,901.0
74.7,849.0
74.72,810.0
74.74,847.0
74.76,875.0
74.78,852.0
74.8,856.0
74.82,860.0
74.84,891.0
74.86,833.0
74.88,858.0
74.9,881.0
74.92,893.0
74.94,832.0
74.96,908.0
74.98,894.0
75.0,881.0
75.02,872.0
75.04,871.0
75.06,907.0
75.08,887.0
75.1,876.0
75.12,894.0
75.14,887.0
75.16,915.0
75.18,919.0
75.2,876.0
75.22,898.0
75.24,969.0
75.26,993.0
75.28,959.0
75.3,1043.0
75.32,998.0
75.34,1046.0
75.36,1020.0
75.38,1044.0
75.4,1047.0
75.42,1066.0
75.44,1120.0
75.46,1154.0
75.48,1089.0
75.5,1099.0
75.52,1172.0
75.54,1125.0
75.56,1181.0
75.58,1185.0
75.6,1163.0
75.62,1075.0
75.64,1117.0
75.66,1091.0
75.68,1141.0
75.7,1091.0
75.72,1076.0
75.74,1078.0
75.76,1040.0
75.78,1037.0
75.8,1088.0
75.82,1045.0
75.84,1030.0
75.86,959.0
75.88,944.0
75.9,991.0
75.92,979.0
75.94,937.0
75.96,934.0
75.98,927.0
76.0,955.0
76.02,934.0
76.04,894.0
76.06,906.0
76.08,881.0
76.1,912.0
76.12,890.0
76.14,877.0
76.16,910.0
76.18,897.0
76.2,876.0
76.22,912.0
76.24,892.0
76.26,943.0
76.28,893.0
76.3,875.0
76.32,897.0
76.34,926.0
76.36,879.0
76.38,947.0
76.4,891.0
76.42,941.0
76.44,934.0
76.46,945.0
76.48,918.0
76.5,919.0
76.52,969.0
76.54,954.0
76.56,945.0
76.58,984.0
76.6,919.0
76.62,917.0
76.64,912.0
76.66,970.0
76.68,906.0
76.7,925.0
76.72,864.0
76.74,918.0
76.76,873.0
76.78,900.0
76.8,916.0
76.82,926.0
76.84,867.0
76.86,854.0
76.88,843.0
76.9,857.0
76.92,860.0
76.94,896.0
76.96,838.0
76.98,857.0
77.0,848.0
77.02,841.0
77.04,815.0
77.06,823.0
77.08,871.0
77.1,776.0
77.12,847.0
77.14,879.0
77.16,836.0
77.18,794.0
77.2,823.0
77.22,845.0
77.24,821.0
77.26,798.0
77.28,796.0
77.3,790.0
77.32,846.0
77.34,844.0
77.36,834.0
77.38,804.0
77.4,814.0
77.42,814.0
77.44,779.0
77.46,816.0
77.48,840.0
77.5,828.0
77.52,784.0
77.54,804.0
77.56,837.0
77.58,833.0
77.6,830.0
77.62,822.0
77.64,849.0
77.66,839.0
77.68,839.0
77.7,771.0
77.72,827.0
77.74,805.0
77.76,818.0
77.78,798.0
77.8,797.0
77.82,819.0
77.84,810.0
77.86,847.0
77.88,808.0
77.9,842.0
77.92,835.0
77.94,818.0
77.96,818.0
77.98,845.0
78.0,822.0
78.02,805.0
78.04,816.0
78.06,799.0
78.08,780.0
78.1,752.0
78.12,803.0
78.14,836.0
78.16,846.0
78.18,790.0
78.2,864.0
78.22,794.0
78.24,831.0
78.26,810.0
78.28,810.0
78.3,821.0
78.32,822.0
78.34,843.0
78.36,816.0
78.38,831.0
78.4,815.0
78.42,825.0
78.44,827.0
78.46,825.0
78.48,813.0
78.5,787.0
78.52,806.0
78.54,778.0
78.56,803.0
78.58,831.0
78.6,883.0
78.62,817.0
78.64,815.0
78.66,787.0
78.68,760.0
78.7,815.0
78.72,814.0
78.74,790.0
78.76,794.0
78.78,850.0
78.8,797.0
78.82,829.0
78.84,796.0
78.86,839.0
78.88,784.0
78.9,773.0
78.92,826.0
78.94,796.0
78.96,784.0
78.98,795.0
79.0,785.0
79.02,788.0
79.04,830.0
79.06,799.0
79.08,833.0
79.1,805.0
79.12,846.0
79.14,837.0
79.16,791.0
79.18,782.0
79.2,796.0
79.22,807.0
79.24,825.0
79.26,806.0
79.28,804.0
79.3,816.0
79.32,793.0
79.34,795.0
79.36,739.0
79.38,789.0
79.4,838.0
79.42,822.0
79.44,836.0
79.46,784.0
79.48,797.0
79.5,773.0
79.52,788.0
79.54,800.0
79.56,800.0
79.58,835.0
79.6,822.0
79.62,778.0
79.64,823.0
79.66,847.0
79.68,782.0
79.7,773.0
79.72,846.0
79.74,840.0
79.76,852.0
79.78,801.0
79.8,833.0
79.82,833.0
79.84,787.0
79.86,782.0
79.88,808.0
79.9,805.0
79.92,784.0
79.94,801.0
79.96,791.0
79.98,799.0
80.0,772.0
80.02,826.0
80.04,806.0
80.06,830.0
80.08,842.0
80.1,861.0
80.12,795.0
80.14,837.0
80.16,808.0
80.18,826.0
80.2,784.0
80.22,827.0
80.24,876.0
80.26,877.0
80.28,851.0
80.3,840.0
80.32,860.0
80.34,892.0
80.36,832.0
80.38,820.0
80.4,883.0
80.42,865.0
80.44,841.0
80.46,892.0
80.48,867.0
80.5,905.0
80.52,896.0
80.54,861.0
80.56,915.0
80.58,905.0
80.6,844.0
80.62,885.0
80.64,836.0
80.66,865.0
80.68,870.0
80.7,895.0
80.72,868.0
80.74,835.0
80.76,863.0
80.78,876.0
80.8,810.0
80.82,813.0
80.84,869.0
80.86,833.0
80.88,839.0
80.9,807.0
80.92,829.0
80.94,875.0
80.96,830.0
80.98,861.0
81.0,816.0
81.02,779.0
81.04,797.0
81.06,848.0
81.08,831.0
81.1,842.0
81.12,784.0
81.14,764.0
81.16,809.0
81.18,796.0
81.2,842.0
81.22,835.0
81.24,809.0
81.26,839.0
81.28,829.0
81.3,821.0
81.32,827.0
81.34,815.0
81.36,814.0
81.38,796.0
81.4,823.0
81.42,784.0
81.44,807.0
81.46,770.0
81.48,746.0
81.5,764.0
81.52,807.0
81.54,783.0
81.56,757.0
81.58,763.0
81.6,794.0
81.62,795.0
81.64,765.0
81.66,764.0
81.68,782.0
81.7,809.0
81.72,770.0
81.74,792.0
81.76,779.0
81.78,837.0
81.8,833.0
81.82,808.0
81.84,822.0
81.86,792.0
81.88,791.0
81.9,775.0
81.92,756.0
81.94,799.0
81.96,786.0
81.98,769.0
82.0,769.0
82.02,769.0
82.04,761.0
82.06,764.0
82.08,751.0
82.1,738.0
82.12,782.0
82.14,790.0
82.16,776.0
82.18,754.0
82.2,761.0
82.22,746.0
82.24,780.0
82.26,801.0
82.28,779.0
82.3,766.0
82.32,791.0
82.34,778.0
82.36,794.0
82.38,804.0
82.4,801.0
82.42,780.0
82.44,784.0
82.46,765.0
82.48,814.0
82.5,770.0
82.52,805.0
82.54,751.0
82.56,791.0
82.58,824.0
82.6,799.0
82.62,784.0
82.64,778.0
82.66,800.0
82.68,780.0
82.7,774.0
82.72,797.0
82.74,797.0
82.76,808.0
82.78,795.0
82.8,832.0
82.82,794.0
82.84,818.0
82.86,811.0
82.88,813.0
82.9,801.0
82.92,796.0
82.94,799.0
82.96,780.0
82.98,845.0
83.0,769.0
83.02,753.0
83.04,780.0
83.06,794.0
83.08,795.0
83.1,802.0
83.12,786.0
83.14,773.0
83.16,780.0
83.18,788.0
83.2,780.0
83.22,806.0
83.24,797.0
83.26,774.0
83.28,807.0
83.3,748.0
83.32,763.0
83.34,779.0
83.36,794.0
83.38,799.0
83.4,761.0
83.42,739.0
83.44,760.0
83.46,818.0
83.48,799.0
83.5,768.0
83.52,790.0
83.54,785.0
83.56,774.0
83.58,811.0
83.6,774.0
83.62,780.0
83.64,756.0
83.66,783.0
83.68,778.0
83.7,812.0
83.72,779.0
83.74,841.0
83.76,792.0
83.78,777.0
83.8,763.0
83.82,805.0
83.84,765.0
83.86,758.0
83.88,778.0
83.9,808.0
83.92,769.0
83.94,774.0
83.96,798.0
83.98,731.0
84.0,747.0
84.02,748.0
84.04,773.0
84.06,771.0
84.08,789.0
84.1,739.0
84.12,765.0
84.14,757.0
84.16,774.0
84.18,734.0
84.2,762.0
84.22,769.0
84.24,797.0
84.26,757.0
84.28,796.0
84.3,747.0
84.32,818.0
84.34,750.0
84.36,798.0
84.38,762.0
84.4,807.0
84.42,775.0
84.44,765.0
84.46,784.0
84.48,752.0
84.5,784.0
84.52,786.0
84.54,767.0
84.56,758.0
84.58,734.0
84.6,758.0
84.62,760.0
84.64,741.0
84.66,717.0
84.68,750.0
84.7,803.0
84.72,757.0
84.74,781.0
84.76,746.0
84.78,752.0
84.8,767.0
84.82,775.0
84.84,762.0
84.86,767.0
84.88,782.0
84.9,767.0
84.92,751.0
84.94,733.0
84.96,751.0
84.98,739.0
85.0,805.0
85.02,780.0
85.04,777.0
85.06,760.0
85.08,758.0
85.1,736.0
85.12,794.0
85.14,777.0
85.16,780.0
85.18,783.0
85.2,796.0
85.22,823.0
85.24,777.0
85.26,770.0
85.28,743.0
85.3,750.0
85.32,797.0
85.34,818.0
85.36,780.0
85.38,741.0
85.4,775.0
85.42,725.0
85.44,774.0
85.46,784.0
85.48,732.0
85.5,750.0
85.52,752.0
85.54,739.0
85.56,750.0
85.58,767.0
85.6,760.0
85.62,806.0
85.64,755.0
85.66,760.0
85.68,760.0
85.7,776.0
85.72,828.0
85.74,772.0
85.76,714.0
85.78,785.0
85.8,810.0
85.82,752.0
85.84,779.0
85.86,832.0
85.88,759.0
85.9,790.0
85.92,754.0
85.94,803.0
85.96,797.0
85.98,774.0
86.0,778.0
86.02,711.0
86.04,733.0
86.06,753.0
86.08,789.0
86.1,777.0
86.12,782.0
86.14,760.0
86.16,763.0
86.18,752.0
86.2,747.0
86.22,786.0
86.24,774.0
86.26,763.0
86.28,760.0
86.3,764.0
86.32,766.0
86.34,808.0
86.36,764.0
86.38,738.0
86.4,783.0
86.42,762.0
86.44,750.0
86.46,770.0
86.48,754.0
86.5,780.0
86.52,747.0
86.54,767.0
86.56,729.0
86.58,740.0
86.6,773.0
86.62,737.0
86.64,771.0
86.66,784.0
86.68,781.0
86.7,758.0
86.72,777.0
86.74,750.0
86.76,737.0
86.78,753.0
86.8,737.0
86.82,752.0
86.84,753.0
86.86,749.0
86.88,781.0
86.9,775.0
86.92,788.0
86.94,758.0
86.96,778.0
86.98,766.0
87.0,787.0
87.02,775.0
87.04,793.0
87.06,755.0
87.08,812.0
87.1,793.0
87.12,781.0
87.14,750.0
87.16,813.0
87.18,714.0
87.2,748.0
87.22,754.0
87.24,764.0
87.26,815.0
87.28,766.0
87.3,767.0
87.32,791.0
87.34,776.0
87.36,764.0
87.38,808.0
87.4,821.0
87.42,745.0
87.44,755.0
87.46,772.0
87.48,808.0
87.5,795.0
87.52,810.0
87.54,803.0
87.56,772.0
87.58,796.0
87.6,805.0
87.62,780.0
87.64,747.0
87.66,752.0
87.68,804.0
87.7,800.0
87.72,827.0
87.74,806.0
87.76,825.0
87.78,825.0
87.8,796.0
87.82,803.0
87.84,813.0
87.86,825.0
87.88,818.0
87.9,814.0
87.92,827.0
87.94,792.0
87.96,835.0
87.98,830.0
88.0,831.0
88.02,821.0
88.04,807.0
88.06,827.0
88.08,861.0
88.1,850.0
88.12,877.0
88.14,879.0
88.16,871.0
88.18,905.0
88.2,871.0
88.22,813.0
88.24,873.0
88.26,885.0
88.28,844.0
88.3,874.0
88.32,884.0
88.34,890.0
88.36,864.0
88.38,863.0
88.4,894.0
88.42,829.0
88.44,869.0
88.46,864.0
88.48,925.0
88.5,893.0
88.52,848.0
88.54,882.0
88.56,889.0
88.58,840.0
88.6,851.0
88.62,873.0
88.64,851.0
88.66,833.0
88.68,808.0
88.7,826.0
88.72,847.0
88.74,820.0
88.76,793.0
88.78,836.0
88.8,808.0
88.82,810.0
88.84,835.0
88.86,811.0
88.88,838.0
88.9,845.0
88.92,765.0
88.94,781.0
88.96,772.0
88.98,774.0
89.0,822.0
89.02,803.0
89.04,755.0
89.06,772.0
89.08,772.0
89.1,794.0
89.12,798.0
89.14,807.0
89.16,785.0
89.18,809.0
89.2,710.0
89.22,770.0
89.24,780.0
89.26,773.0
89.28,756.0
89.3,801.0
89.32,768.0
89.34,817.0
89.36,751.0
89.38,767.0
89.4,820.0
89.42,771.0
89.44,793.0
89.46,795.0
89.48,764.0
89.5,765.0
89.52,833.0
89.54,765.0
89.56,831.0
89.58,798.0
89.6,765.0
89.62,757.0
89.64,750.0
89.66,779.0
89.68,809.0
89.7,788.0
89.72,802.0
89.74,814.0
89.76,775.0
89.78,810.0
89.8,831.0
89.82,765.0
89.84,762.0
89.86,752.0
89.88,730.0
89.9,767.0
89.92,805.0
89.94,755.0
89.96,785.0
89.98,807.0
90.0,789.0

